Connect the dots: Dataset Condensation, Differential Privacy, and Adversarial Uncertainty

Our work focuses on understanding the underpinning mechanism of dataset condensation by drawing connections with ($\epsilon$, $\delta$)-differential privacy where the optimal noise, $\epsilon$, is chosen by adversarial uncertainty \cite{Grining2017}. We can answer the question about the inner workings of the dataset condensation procedure. Previous work \cite{dong2022} proved the link between dataset condensation (DC) and ($\epsilon$, $\delta$)-differential privacy. However, it is unclear from existing works on ablating DC to obtain a lower-bound estimate of $\epsilon$ that will suffice for creating high-fidelity synthetic data. We suggest that adversarial uncertainty is the most appropriate method to achieve an optimal noise level, $\epsilon$. As part of the internal dynamics of dataset condensation, we adopt a satisfactory scheme for noise estimation that guarantees high-fidelity data while providing privacy.

==> note.txt <==

Adversarial uncertainty
========================

This concept is based on noiseless differential privacy scheme that considers the variance in the data as part of the noise required for randomization. Using this idea, we are able to use lower bound of the noise (smaller noise). It is unreasonable to add more than than necessary since the data already have inherent noise in the data, resulting in smaller noise that will have less impact in utility.

Adversary uncertainty supports both the default threat model in Theorem 2~\cite{Grining2017} and a relaxed threat model in Theorem 5~\cite{Grining2017}. The default threat model for differential privacy scheme where the adversary does not the original data before randomization. This assumption can be problematic as the data can be reidentify by correlation with ancilliary data after public release. On the contrary, the relaed threat model does not compromise privacy, even if the adversary have knowledge of proportions of the original data.

Differential privacy
=====================

This provides a scheme for obfuscating data by randomization facilitating public release without compromising the privacy of an individual record.


Definition 1: Following Definition 7~\cite{Dwork2017}
Using the DC method as the randomizer, we can DP 


Discussions
============

DC has been proven to be related to $\epsilon$-DP scheme~\cite{dong2022} which provide protection without extra setup. The synthetic data created using DC produces samples that supports indistinguishibility between record then maintaining the privacy of individual records. Using $\epsilon$ estimated using adversarial uncertainty, we can use a lower bound estimate of noise without much impact on utility.



Conclusion
===========

We have been able to show a strong link between Dataset condensation, differential privacy, and adversarial uncertainty. To make sense of our contribution, we can recreate the scheme where the randomizer function is the dataset condensation routine satisfying the $\epsilon$-differential privacy, given the need for a lower bound estimate of $\epsilon$, hence, the need for adversarial uncertainity to use variance inherent in the data and reduce the noise, $\epsilon$, thereby minimizing impact on utility.




Mixing proportion of the synthetic data from dataset condensation, and original dataset as a measure of data correlation with exposed data using ideas from adversarial uncertainty. The proportion of mixing can influence the value of noise, $\epsilon$

In the case where we mix the synthetic data from dataset condensation and original data. Adversarial uncertainty allows for relaxed threat model to provide privacy protection, even if the attack has seen portion of the original data. This scenario is common due to the widespread practice of using pretrained model based on foundation model.

Abstract
========

Our work focuses on indirectly recreating the underlying phenomenom in dataset condensation. Previous work~\cite{dong2022} proved the link between dataset condensation and $\epsilon$-differential privacy. However, missing from these work is how lower bound estimate of $\epsilon$ will ensure high fidelity synthetic data. We suggest that adversaial uncertainty is the most appropriate method to achieve optimal noise level, $\epsilon$. Our work has shown that adversarial uncertainty is a satisfactory scheme for noise that ensures high fidelity data from the dataset condensation routine.



mqathematics
==============

2.1 DATASET CONDENSATION

We denote a data sample by $x$ and its label by $y$. In this paper, we mainly study classification problems, where $f_\theta(\cdot)$ refers to the model with paraneters $\theta . \ell\left(f_o(x), g\right)$ refers to the cross-entropy bet ween the model couput $f_\theta(x)$ and the label $y$. L.et $\mathcal{T}$ and $S$ slenote the sxiginal diatiset and the synthetic dialaset, respectively, then we cin formulate the dataset conden sition problem is

\begin{equation}
\label{eqn:datasetcondensation}
\arg \min \mathbb{E}_{(x, y) \sim \tau} \ell\left(f_{\theta(\mathcal{S})}(x), y\right), \text { where } \theta(\mathcal{S})=\underset{\theta}{\operatorname{argmin}} \mathbb{E}_{(x, y) \sim \mathcal{S}} \ell\left(f_\theta(x), y\right),|\mathcal{S}| \ll|\mathcal{T}|
\end{equation}

Definition 21 (Differential Privacy (DP)) For two adjacent dafasets $D$ and $D^{\prime}$, and every possi:ble ouppor set $O$, if a nandomiced mechanism $\mathcal{M}$ sarisfies $\mathrm{P}(\mathcal{M}(D) \in \mathcal{O}] \leq e^t \mathrm{P}\left(\mathcal{M}\left(D^{\prime}\right) \in \mathcal{O}\right]+\delta$
a
$\times$
플
$-+2 \sin$
$=$
■.
Assumption 4.1. The linear span of the target dataset $\operatorname{span}(\mathcal{T})$ satisfies $d_{\mathcal{T}}=\operatorname{dim}(\operatorname{span}(\mathcal{T}))<d$, where $d$ is the data dimension, $\operatorname{dim}(V)$ represents the dimension of vector space $V, \operatorname{span}(\mathcal{T})$ is the vector subspace generated by all linear combinations of $\mathcal{T}$ :
$$
\operatorname{span}(\mathcal{T}):=\left\{\sum_{i=1}^{|T|} w_i \mathbf{x}_i|1 \leq i \leq| \mathcal{T} \mid, w_i \in \mathbb{R}, \mathbf{x}_i \in \mathcal{T}\right\} .
$$

Assumption 3.3 (Implicit Assumption in (Dong et al., 2022)) With random initializarion $\tilde{s}_{\text {, }}$
$$
\vec{s}_i=\dot{s}_i+\frac{1}{T} \sum_{j=1}^{[T]} \hat{x}_j(\text { under } \varepsilon)_i
$$
where the dota is mprosented under an orthogonal basis $\varepsilon=\left\{\epsilon_3, e_2, \ldots, e_d\right\rangle$ with $\varepsilon_T=$



s_i^*=Q \tilde{s}_i+\frac{1}{|T|} \sum_{j=1}^{|T|} x_j \text { (under standard basis), }




Given data, x, with label, y, model parameter is $\theta$,  cross-entropy loss function is $\ell\left(f_\theta(x), y\right)$, synthetic data is $\mathcal{S}$, and original dataset is $\mathcal{T}$.
































